Fast-VAT: Accelerating Cluster Tendency Visualization using Cython and Numba

Visual Assessment of Cluster Tendency (VAT) is a widely used unsupervised technique to assess the presence of cluster structure in unlabeled datasets. However, its standard implementation suffers from significant performance limitations due to its O(n^2) time complexity and inefficient memory usage. In this work, we present Fast-VAT, a high-performance reimplementation of the VAT algorithm in Python, augmented with Numba's Just-In-Time (JIT) compilation and Cython's static typing and low-level memory optimizations. Our approach achieves up to 50x speedup over the baseline implementation, while preserving the output fidelity of the original method. We validate Fast-VAT on a suite of real and synthetic datasets -- including Iris, Mall Customers, and Spotify subsets -- and verify cluster tendency using Hopkins statistics, PCA, and t-SNE. Additionally, we compare VAT's structural insights with clustering results from DBSCAN and K-Means to confirm its reliability.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

�� Datasets Used
The implementations are tested on the following datasets:

Iris (real-world, 3 clusters)
Mall Customers (real-world)
Spotify subset (real-world, no natural clusters)
Synthetic: Blobs, Moons, Circles, Gaussian Mixtures
�� Installation
Option 1: Clone and Run
bash
Copy
Edit
git clone https://github.com/Ashx098/VAT-Optimized.git
cd VAT-Optimized
pip install -r requirements.txt
Option 2: Install as a Package (Cython build required)
bash
Copy
Edit
pip install .
Note: Ensure you have a working C compiler (e.g., GCC, MSVC) for building the Cython extension.

�� Usage
python
Copy
Edit
from vat_optimized import vat_python, vat_numba, vat_cython
import numpy as np

# Example data
from sklearn.datasets import make_blobs
X, _ = make_blobs(n_samples=300, centers=3)

# Run VAT
R_image = vat_cython(X)  # or vat_numba(X), vat_python(X)
�� Benchmarking Results
Cython achieves 30×–50× speedup over standard VAT
Numba provides 25×–35× speedup
All visual outputs and performance charts are available in the figures/ and benchmarks/ directories.
�� Paper
This work has been documented in a preprint submitted to arXiv (submission link to be updated). The paper includes:

Full implementation details
Visual evaluations for 7 datasets
Performance benchmarking across methods
�� License
This project is licensed under the Apache 2.0 License. See LICENSE for details.

��‍�� Author
MSR Avinash
Exchange Student @ EPITA, France
Home University: Presidency University, Bangalore
Supervised by Prof. Ismael Lachheb

�� Acknowledgments
EPITA School of Engineering and Computer Science for computational support
Presidency University for academic collaboration and dataset access
Open-source libraries including NumPy, SciPy, Matplotlib, scikit-learn, Numba, and Cython
⭐ Star this repository if you found it useful!
markdown
Copy
Edit

---

### �� Tips
- Make sure your `requirements.txt` includes: `numpy`, `scipy`, `matplotlib`, `numba`, `cython`, `scikit-learn`
- Include at least 1 Jupyter notebook in `/notebooks` as an example

Let me know if you want a PyPI description next or a project banner!
